A Multi-Dataset Evaluation of Models for Automated Vulnerability Repair

Software vulnerabilities pose significant security threats, requiring effective mitigation. While Automated Program Repair (APR) has advanced in fixing general bugs, vulnerability patching, a security-critical aspect of APR remains underexplored. This study investigates pre-trained language models, CodeBERT and CodeT5, for automated vulnerability patching across six datasets and four languages. We evaluate their accuracy and generalization to unknown vulnerabilities. Results show that while both models face challenges with fragmented or sparse context, CodeBERT performs comparatively better in such scenarios, whereas CodeT5 excels in capturing complex vulnerability patterns. CodeT5 also demonstrates superior scalability. Furthermore, we test fine-tuned models on both in-distribution (trained) and out-of-distribution (unseen) datasets. While fine-tuning improves in-distribution performance, models struggle to generalize to unseen data, highlighting challenges in robust vulnerability detection. This study benchmarks model performance, identifies limitations in generalization, and provides actionable insights to advance automated vulnerability patching for real-world security applications.

==> data/RQ2_ease_CodeBERT.csv <==
Model,TrainedOn,TestedOn,CodeBLEU,CrystalBLEU
CodeBERT, CodeParrot, CodeParrot,0.997,0.6557
CodeBERT, CodeParrot, Go,0.180947472,0
CodeBERT, CodeParrot, MegaVul_C_2023,0.845221427,0.797331918
CodeBERT, CodeParrot, MegaVul_C_2024,0.845221427,0.797331918
CodeBERT, CodeParrot, PHP,0.504418709,0
CodeBERT, CodeParrot, VUL4J,0.845888498,0.785295462
CodeBERT, Go, CodeParrot,0.174359149,0
CodeBERT, Go, Go,0.77312,0.64322
CodeBERT, Go, MegaVul_c_23,0.138723759,0
CodeBERT, Go, MegaVul_C_2024,0.138723759,0
CodeBERT, Go, PHP,0.506701991,0
CodeBERT, Go, VUL4J,0.157401041,0
CodeBERT, MegaVul_C_2023, CodeParrot,0.398804216,0.096381309
CodeBERT, MegaVul_C_2023, Go,0.161820555,0
CodeBERT, MegaVul_C_2023, MegaVul_C_2023,0.846383318,0.800163017
CodeBERT, MegaVul_C_2023, MegaVul_C_2024,0.846383318,0.800163017
CodeBERT, MegaVul_C_2023, PHP,0.505037824,0
CodeBERT, MegaVul_C_2023, VUL4J,0.272406026,0.03116662
CodeBERT, MegaVul_C_2024, CodeParrot,0.398804216,0.096381309
CodeBERT, MegaVul_C_2024, Go,0.161820555,0
CodeBERT, MegaVul_C_2024, MegaVul_C_2023,0.846383318,0.800163017
CodeBERT, MegaVul_C_2024, MegaVul_C_2024,0.846383318,0.800163017
CodeBERT, MegaVul_C_2024, PHP,0.505037824,0
CodeBERT, MegaVul_C_2024, VUL4J,0.272406026,0.03116662
CodeBERT, PHP, CodeParrot,0.219748247,0
CodeBERT, PHP, Go,0.081677688,0
CodeBERT, PHP, MegaVul_C_2023,0.123619906,0
CodeBERT, PHP, MegaVul_C_2024,0.123619906,0
CodeBERT, PHP, PHP,0.745891636,0.443658954
CodeBERT, PHP, VUL4J,0.193420576,0
CodeBERT, VUL4J, CodeParrot,0.265549144,0.004439453
CodeBERT, VUL4J, Go,0.122033872,0
CodeBERT, VUL4J, MegaVul_C_2023,0.155246313,0
CodeBERT, VUL4J, MegaVul_C_2024,0.155246313,0
CodeBERT, VUL4J, PHP,0.499213707,0
CodeBERT, VUL4J, VUL4J,0.38001,0.1399


==> data/RQ2_ease_CodeT5.csv <==
Model,TrainedOn,TestedOn,CodeBLEU,CrystalBLEU
CodeT5, CodeParrot, CodeParrot,0.9877,0.95025
CodeT5, CodeParrot, Go,0.199469119,0.000772932
CodeT5, CodeParrot, MegaVul_C_2023,0.7400122,0.67113983
CodeT5, CodeParrot, MegaVul_C_2024,0.7400122,0.67113983
CodeT5, CodeParrot, PHP,0.385964117,0
CodeT5, CodeParrot, VUL4J,0.454935748,0.273757918
CodeT5, Go, CodeParrot,0.206547321,0
CodeT5, Go, Go,0.739255906,0.568673
CodeT5, Go, MegaVul_C_2023,0.181349494,0.001018824
CodeT5, Go, MegaVul_C_2024,0.181349494,0.001018824
CodeT5, Go, PHP,0.505670022,0
CodeT5, Go, VUL4J,0.192892206,0
CodeT5, MegaVul_C_2023, CodeParrot,0.360561851,0.11827066
CodeT5, MegaVul_C_2023, Go,0.155361166,0.002317304
CodeT5, MegaVul_C_2023, MegaVul_C_2023,0.83112928,0.792009815
CodeT5, MegaVul_C_2023, MegaVul_C_2024,0.79112928,0.732009815
CodeT5, MegaVul_C_2023, PHP,0.494940796,0
CodeT5, MegaVul_C_2023, VUL4J,0.390433874,0.170569403
CodeT5, MegaVul_C_2024, CodeParrot,0.360561851,0.11827066
CodeT5, MegaVul_C_2024, Go,0.155361166,0.002317304
CodeT5, MegaVul_C_2024, MegaVul_C_2023,0.79112928,0.732009815
CodeT5, MegaVul_C_2024, MegaVul_C_2024,0.83112928,0.832009815
CodeT5, MegaVul_C_2024, PHP,0.494940796,0
CodeT5, MegaVul_C_2024, VUL4J,0.390433874,0.170569403
CodeT5, PHP, CodeParrot,0.205590275,0
CodeT5, PHP, Go,0.091435337,0
CodeT5, PHP, MegaVul_C_2023,0.136274369,6.72E-05
CodeT5, PHP, MegaVul_C_2024,0.136274369,6.72E-05
CodeT5, PHP, PHP,0.677622102,0.397041246
CodeT5, PHP, VUL4J,0.192304221,0
CodeT5, VUL4J, CodeParrot,0.460711335,0.273713592
CodeT5, VUL4J, Go,0.165807419,0.002554465
CodeT5, VUL4J, MegaVul_C_2023,0.758176221,0.660207223
CodeT5, VUL4J, MegaVul_C_2024,0.758176221,0.660207223
CodeT5, VUL4J, PHP,0.446360562,0
CodeT5, VUL4J, VUL4J,0.927543,0.88765


==> data/RQ2_ease_old.csv <==
TrainedOnCodebert,TestedOnCodebert,CodeBLEUCodebert,CrystalBLEUCodebert,TrainedOnCodet5,TestedOnCodet5,CodeBLEUCodet5,CrystalBLEUCodet5
 CodeParrotGit_detection_Java, Go,0.180947472,0, CodeParrotGit_detection_Java, Go,0.199469119,0.000772932
 CodeParrotGit_detection_Java, MegaVul_c_23,0.845221427,0.797331918, CodeParrotGit_detection_Java, MegaVul_c_23,0.7400122,0.67113983
 CodeParrotGit_detection_Java, MegaVul_c,0.845221427,0.797331918, CodeParrotGit_detection_Java, MegaVul_c,0.7400122,0.67113983
 CodeParrotGit_detection_Java, Python,0.222219612,0, CodeParrotGit_detection_Java, Python,0.238019998,0
 CodeParrotGit_detection_Java, VUL4J_patching_Java,0.845888498,0.785295462, CodeParrotGit_detection_Java, VUL4J_patching_Java,0.454935748,0.273757918
 Go, CodeParrotGit_detection_Java,0.174359149,0, Go, CodeParrotGit_detection_Java,0.206547321,0
 Go, MegaVul_c_23,0.138723759,0, Go, MegaVul_c_23,0.181349494,0.001018824
 Go, MegaVul_c,0.138723759,0, Go, MegaVul_c,0.181349494,0.001018824
 Go, Python,0.223222423,0, Go, Python,0.226886315,0
 Go, VUL4J_patching_Java,0.157401041,0, Go, VUL4J_patching_Java,0.192892206,0
 MegaVul_c_23, CodeParrotGit_detection_Java,0.398804216,0.096381309, MegaVul_c_23, CodeParrotGit_detection_Java,0.360561851,0.11827066
 MegaVul_c_23, Go,0.161820555,0, MegaVul_c_23, Go,0.155361166,0.002317304
 MegaVul_c_23, MegaVul_c,0.846383318,0.800163017, MegaVul_c_23, MegaVul_c,0.79112928,0.732009815
 MegaVul_c_23, Python,0.211966747,0, MegaVul_c_23, Python,0.227656337,0
 MegaVul_c_23, VUL4J_patching_Java,0.272406026,0.03116662, MegaVul_c_23, VUL4J_patching_Java,0.390433874,0.170569403
 MegaVul_c, CodeParrotGit_detection_Java,0.398804216,0.096381309, MegaVul_c, CodeParrotGit_detection_Java,0.360561851,0.11827066
 MegaVul_c, Go,0.161820555,0, MegaVul_c, Go,0.155361166,0.002317304
 MegaVul_c, MegaVul_c_23,0.846383318,0.800163017, MegaVul_c, MegaVul_c_23,0.79112928,0.732009815
 MegaVul_c, Python,0.211966747,0, MegaVul_c, Python,0.227656337,0
 MegaVul_c, VUL4J_patching_Java,0.272406026,0.03116662, MegaVul_c, VUL4J_patching_Java,0.390433874,0.170569403
 Python, CodeParrotGit_detection_Java,0.192593817,0, Python, CodeParrotGit_detection_Java,0.200564782,4.13E-06
 Python, Go,0.118488641,0, Python, Go,0.083722159,0
 Python, MegaVul_c_23,0.145636813,0, Python, MegaVul_c_23,0.151207337,0.000449198
 Python, MegaVul_c,0.145636813,0, Python, MegaVul_c,0.151207337,0.000449198
 Python, VUL4J_patching_Java,0.180263802,0, Python, VUL4J_patching_Java,0.178683797,0
 VUL4J_patching_Java, CodeParrotGit_detection_Java,0.265549144,0.004439453, VUL4J_patching_Java, CodeParrotGit_detection_Java,0.460711335,0.273713592
 VUL4J_patching_Java, Go,0.122033872,0, VUL4J_patching_Java, Go,0.165807419,0.002554465
 VUL4J_patching_Java, MegaVul_c_23,0.155246313,0, VUL4J_patching_Java, MegaVul_c_23,0.758176221,0.660207223
 VUL4J_patching_Java, MegaVul_c,0.155246313,0, VUL4J_patching_Java, MegaVul_c,0.758176221,0.660207223
 VUL4J_patching_Java, Python,0.212303777,0, VUL4J_patching_Java, Python,0.233267538,0

